Study on Autonomous Gravity-assists with a Path-following Control

We investigate the autonomous control of gravity-assist hyperbolic trajectories using a path following control law based on sliding mode control theory. This control strategy ensures robustness to bounded disturbances. Monte Carlo simulations in the environments of Titan and Enceladus, considering significant insertion errors on the order of 50 km, demonstrate the effectiveness of the proposed approach. The Enceladus example showcases the applicability of the control strategy for close flybys of asteroids and small moons during scientific observations. It successfully stabilizes the orbital geometry within a short time span, avoiding collisions and enabling a close approach to Enceladus' surface with a separation distance of 10 km. Furthermore, we explore its application in a Jovian tour, considering a more complex N-body problem. Results indicate that the control system, while unable to guarantee a complete tour, plays a crucial role in ensuring precise trajectory control during flybys. In such cases, the vehicle guidance system requires higher precision than what can be achieved with a patched conics model. These findings demonstrate the effectiveness of the proposed control strategy for gravity-assist maneuvers and highlight its potential for various space exploration missions involving close encounters with celestial bodies.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.


==> Titan_conLQR.txt <==
Mean Budget dV

ans =

  783.6535

1-sgima Budget dV

ans =

  106.7202

Mean semi-major axis

ans =

  -1.2807e+05

1-sgima semi-major axis

ans =

   21.9395

Mean eccentricity

ans =

   25.0178

1-sgima eccentricity

ans =

    0.0040

Mean inclination

ans =

   30.0000

1-sgima inclination

ans =

   4.3990e-05

Mean arg periapsis

ans =

   90.0039

1-sgima arg periapsis

ans =

    0.0028

Mean LOAN

ans =

   90.0000

1-sgima LOAN

ans =

   1.3887e-05
